ScalAna: Automating Scaling Loss Detection with Graph Analysis

Scaling a parallel program to modern supercomputers is challenging due to inter-process communication, Amdahl's law, and resource contention. Performance analysis tools for finding such scaling bottlenecks either base on profiling or tracing. Profiling incurs low overheads but does not capture detailed dependencies needed for root-cause analysis. Tracing collects all information at prohibitive overheads. In this work, we design ScalAna that uses static analysis techniques to achieve the best of both worlds - it enables the analyzability of traces at a cost similar to profiling. ScalAna first leverages static compiler techniques to build a Program Structure Graph, which records the main computation and communication patterns as well as the program's control structures. At runtime, we adopt lightweight techniques to collect performance data according to the graph structure and generate a Program Performance Graph. With this graph, we propose a novel approach, called backtracking root cause detection, which can automatically and efficiently detect the root cause of scaling loss. We evaluate ScalAna with real applications. Results show that our approach can effectively locate the root cause of scaling loss for real applications and incurs 1.73% overhead on average for up to 2,048 processes. We achieve up to 11.11% performance improvement by fixing the root causes detected by ScalAna on 2,048 processes.

==> response_v2.txt <==
We thank all reviewers for their insightful feedback. We summarize questions due to space limitations. 

# Common comments

Q1 (R1, R2): Can you adapt it to other message passing programs as well?

> ScalAna currently only supports MPI-based applications in C and Fortran. However, all phases in ScalAna (program structure extraction, profiling data collection, and root causes detection) are general enough to be adapted to other message passing programs. Therefore, our approach can be extended to other programming models such as OpenMP and Pthread with additional profiling techniques. We leave it for the future work. 
> We have added a discussion about the limitation in Section V.

Q2 (R1, R4): The output/usage of the tool.

> In general, there are four main steps for end users to use ScalAna: (1) Compiling applications with ScalAna-static to generate the PSG. (2) Running the instrumented applications with ScalAna-prof for different process numbers to collect profiling data. (3) Using ScalAna-detect to automatically detect the root cause of scaling loss. (4) We also provide a simple GUI, ScalAna-viewer, to show the code snippets corresponding to the diagnosed root causes. 
Fig.13 itself is not scalable - It is only an abstract figure for readers to easily understand the tool.
> We have added a discussion about the usage in Section V.

Q3 (R1, R2): Static analysis and the post-mortem detection cost.

> Static analysis results in an ignorable overhead comparing to the original LLVM compilation cost (0.89% on average). Post-mortem detection introduces tiny cost comparing to the execution time of the program (less than 11.8s, 8.44% of the execution time) with 128 processes.
> We have discussed the cost in Section VI.C.

Q4 (R2, R4): Clarify Scalasca's high runtime overheads.

> Thanks for the suggestion from reviewer 4. We find that the previous runtime overhead contains I/O cost. Then we increase the trace buffer size (SCOREP_TOTAL_MEMORY) and evaluate the runtime overhead again.
> We have modified the experimental results in the revision version (Table 1 in Section I and Fig.11 in Section VI.C).

# Reviewer-1:

Q1: Why not compare ScalAna with hybrid static-dynamic approaches?

> The problem we target is scaling loss detection, which beyond the scope of the hybrid static-dynamic approaches - Cypress[49] targets on communication trace compression and Spindle [56] targets on memory access monitoring and analysis.
> We have clarified this in Section VII.

Q2: About recursive functions and pointer aliasing.

> For recursive function calls, their edges are similar to the recursive call edges in the PCG, which means that a circle is formed in the PSG. After the static analysis, the runtime performance data will be attached to these vertices with extra call-stack information for further analysis.  For pointer aliasing, we obtain the callee function pointed by the function pointer at runtime (please see Section III.B.3)).
> We have discussed recursive function calls in Section III.A. 

# Reviewer-2:

Q1: The difference between ScalAna and the work done in [48] ([63] in the revision version).

> As a tracing-based approach, Bohme's work performs a forward and backward trace replay on collected timeline traces. With the complete traces, delay or root causes can be accurately identified. Inspired by Bohme's backward-replay analysis, we propose a backtracking root cause detection algorithm in ScalAna. Instead of recording a large amount of traces, our approach works on the program structure based PPG, which contains little profiling data. Therefore, ScalAna introduces very low storage cost and detection overhead.
> We have added the discussion in Section VII.

Q2: The impact of the loss of precision caused by the PSG contraction.

> Users can adjust some user-defined parameters like MaxLoopDepth and AbnormThd to make a trade-off between detection precision and system overhead.
> We have clarified it in Section V.

Q3: About Fig.7(a).

> Yes, it means the application runs several times with varying numbers of MPI ranks.

Q4: Contraction for the indirect calls.

> We contract the static PSG at compile-time. For the indirect calls, we refine them at post-mortem analysis.

Q5: About NPB problem size.

> For NPB programs, problem size CLASS C is used on Gorgon and CLASS D is used on the Tianhe-2 supercomputer.
> We have added it in Section VI.A.

# Reviewer-3:

Q1: About false alarming and false positive.

> In ScalAna, we only preserve the communication dependence edge when a waiting event exists while prune other communication dependence edges. The advantage of our approach is that we can reduce both searching space and false positives. (Please see IV.B) 
> Besides, as reviewer 3 mentioned, the variation of execution time across processes can also be caused by hardware features. ScalAna can not distinguish whether the scalability bottleneck is caused by software or hardware. ScalAna shows the code snippets that identified as the root causes. Further analysis needs developer's human efforts.

Q2: Given a case that has multiple abnormal vertices, but the root cause is located at the bottom of the main loop. How does ScalAna handle this?

> We have taken this into account. If an unscanned LOOP vertex is met when backtracking, our algorithm will traverse through the control dependence edge but not the data dependence edge. Specifically, the traversal will continue from the end vertex of this loop. Please see Algorithm 1 [line 19-20]. 
> We have clarified it in Section IV.B.

Q3: The threshold for users to control detecting performance abnormal vertices.

> ScalAna allows a user-defined threshold AbnormThd to distinguish the abnormal and normal vertices among parallel processes. For our experiments, the AbnormThd is set empirically to 1.3 (1.3X the average).
> We have added them in Section IV.A and Section VI.A.

# Reviewer-4:

Q1: Enhance related work.

> We have modified the related work in Section VII.

Q2: Comparison with modeling-based approaches.

> 

Q3: Versions of Scalasca and HPCToolkit.

> The version of Scalasca is v2.5 and the version of HPCToolkit is v2019.08.
> We have clarified it in Section VI.A.

Q4: About the performance data embedding.

> We enrich the PSG with performance and dependence data at post-mortem (offline) analysis but not at runtime. 

Q5: The comparison for SST and Nekbone.

> We have added the comparison in Section VI.D.2) and Section VI.D.3).

Q6: How to connect the MPI communication with MPI vertices?

> We use the call-stack information. At static analysis, we record the address of each MPI vertex. Then we collect the call-stack address at runtime. Finally, we connect the communication with MPI vertices with the call-stack address. Call paths of MPI calls who are done in the same computation block will contain replicated sub-paths, but the addresses of MPI calls are different. ScalAna uses these addresses to distinguish different MPI calls in the same computation block.

Q7: Other minors.

> We have modified the minors in the revision.
